Uncovering the physical origin of the prominent Lyman-$\alpha$ emission and absorption in GS9422 at $z = 5.943$

We present a comprehensive spectro-photometric analysis of the galaxy GS9422 from the JADES GTO survey located at $z=5.943$, anomalously showing a simultaneous strong Ly$\alpha$ emission feature and damped Ly$\alpha$ absorption (DLA), based on JWST NIRSpec and NIRCam observations. The best-fit modelling of the spectral energy distribution (SED) reveals a young, low-mass (${\rm log}(M_\star/M_{\odot}) = 7.8 \pm 0.01$) galaxy, with a mass-weighted mean age of the stellar population of $(10.9^{+0.07}_{-0.12})\,$Myr. The identified strong nebular emission lines suggest a highly ionized ($O_{32} = 59$), low-metallicity ($12+\log({\rm O/H}) = 7.78\pm 0.10$) star-forming galaxy with a star-formation rate SFR = ($8.2 \pm 2.8$) $\rm M_{\odot}\;yr^{-1}$ over a compact surface area $A_e = 1.85$ kpc$^{2}$, typical for galaxies at this epoch. We carefully model the rest-frame UV NIRSpec Prism spectrum around the Ly$\alpha$ edge, finding that the Ly$\alpha$ emission-line redshift is consistent with the longer-wavelength recombination lines and an escape fraction of $f_{\rm esc,Ly\alpha} = 30\%$ but that the broad DLA feature is not able to converge on the same redshift. Instead, our modelling suggests $z_{\rm abs}= 5.40 \pm 0.10$, the exact redshift of a newly identified proto-cluster in nearby projection to the target galaxy. We argue that most of the HI gas producing the strong Ly$\alpha$ damping wing indeed has to be unassociated with the galaxy itself, and thus may indicate that we are probing the cold, dense circumcluster medium of this massive galaxy overdensity. These results provide an alternative solution to the recent claims of continuum nebular emission or an obscured active galactic nucleus dominating the rest-frame UV parts of the spectrum and provide further indications that strong DLAs might preferentially be associated with galaxy overdensities. [Abridged]

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

